A General framework for PAC-Bayes Bounds for Meta-Learning

Meta learning automatically infers an inductive bias, that includes the hyperparameter of the base-learning algorithm, by observing data from a finite number of related tasks. This paper studies PAC-Bayes bounds on meta generalization gap. The meta-generalization gap comprises two sources of generalization gaps: the environment-level and task-level gaps resulting from observation of a finite number of tasks and data samples per task, respectively. In this paper, by upper bounding arbitrary convex functions, which link the expected and empirical losses at the environment and also per-task levels, we obtain new PAC-Bayes bounds. Using these bounds, we develop new PAC-Bayes meta-learning algorithms. Numerical examples demonstrate the merits of the proposed novel bounds and algorithm in comparison to prior PAC-Bayes bounds for meta-learning.

==> textfile/Corrected_TEXT_arezou.txt <==
Abstract

Meta learning automatically infers an inductive bias, that includes the hyperparameter of the base-learning algorithm, by observing data from a finite number of related tasks. This paper studies PAC-Bayes bounds on metageneralization gap. The meta-generalization gap comprises two sources of generalization gaps: the environment-level and task-level gaps

resulting from observation of a finite number of tasks and data samples per task, respectively. In this paper, by upper bounding arbitrary convex functions, which link the expected and em-

pirical losses at the environment and also per-task levels, we obtain new PAC-Bayes bounds. Using these bounds, we develop new PAC-Bayes meta-learning algorithms. Numerical examples

demonstrate the merits of the proposed novel bounds and algorithm in comparison to prior PAC-Bayes bounds for meta-learning.



Introduction

Based on Mitchell's definition \cite{mitchel}, a machine learns a task from an experience when its performance improves with training examples of the task. In other words, during the learning process, the learner can produce a hypothesis that performs well on future examples of the same task. This learning process is done based on the set of assumptions known as inductive bias} \cite{baxter}. In many machine learning problems, finding methods for automatically learning the inductive bias is desirable. Meta learning} which is also known as learning to learn} \cite{thrun1998learning} formalizes this goal by observing data from a number of inherently related tasks. Then, it uses the gained experience and knowledge to learn appropriate bias which can be fine-tuned to perform well on new tasks.

Thus, the meta-learner speeds up the learning of a new, previously unseen task \cite{baxter}.

 For instance, learning the initialization and the learning rate of a training algorithm \cite{finn2017model,li2017meta}, the model architectures of a neural network \cite{Zoph2018}, or the optimization algorithm of a neural network \cite{Ravi2017}, all are within the scope of meta-learning.



 As mentioned, the goal is extracting knowledge from several observed tasks referred to as meta-training set, and using the knowledge to improve performance on a novel task. The meta-learner generalizes well if after observing sufficiently training tasks, it infers a hyperparameter which contains good solutions to novel tasks. The good solution means that meta-generalization loss}, which is defined as the average loss incurred by the hyperparameter when used on a new task, is minimized. However, since both data and task

distributions are unknown, the meta-generalization loss can not be optimized. Instead, the meta-learner evaluates the empirical meta-training loss} for the hyperparameter based on the meta-training set. Meta-generalization gap is defined as the difference between the meta-generalization loss and the meta-training loss. If the meta-generalization gap is small, it means that the meta-training loss is a good estimation of the meta-generalization loss.



Thus, bounding the meta-generalization gap is a key technique to understanding how the prior knowledge acquired from previous tasks may improve the performance of learning an unseen task. Here, a key question is `how to regularize the meta-learner, to avoid overfitting?'

The probably approximately correct (PAC)-Bayes generalization bound, is one way to answer this question.



In this paper, we derive a general framework that gives PAC-Bayes bounds on the meta-generalization gap. Under certain setups, different families of PAC-Bayes bounds, namely classic, quadratic and fast-rate families, can be re-obtained by the general framework. We also propose new PAC-Bayes classic bounds which reduce the meta-overfitting problem. 





Related Work

In  statistical meta-learning problems,  one line of research is learning of the parameters of the optimization algorithms, and analyzing gradients based on meta-learning methods \cite{finn2017model,paper3}. For example, \cite{paper2,paper5} worked on an online convex optimization framework with the assumption that tasks are close to a global task parameter. Additionally, \cite{paper1,paper4} studied algorithms which incrementally update the bias regularization parameter using a sequence of observed tasks. 

 

Another line of research is studying the meta-generalization gap, and finding bounds on it  on average \cite{sharu, arezou2021}

or with high probability \cite{pentina14, amit2018meta,rothfuss2020pacoh,liu2021,mys}.



We recall that in the ordinary learning problem, the bound for generalization gap can be obtained for average  generalization error scenario \cite{Russo2016ControllingTheory,Xu2017,Bu,Negrea2019Information-TheoreticEstimates} and PAC-Bayes scenario \cite{McAllaster1999,Seeger2002,Maurer,catoni2007,Alquier2008,McAllester2013,Guedj2019,Guedj2019ALearning,dziugaite20-10b,Ohnishi2020,omar}.

In the former case, the bound of generalization error is derived by averaging over the training set and hypothesis. While, the PAC-Bayes bounds hold with high probability.







Following the initial work of  McAllester \cite{McAllaster1999}, PAC-Bayes bounds for conventional learning have been widely investigated. Selecting  different convex functions, which link the expected and empirical losses,  such as KL-divergence \cite{Seeger2002},  square function \cite{Mcallester2003} or linear function \cite{Alquier2016} implies  different PAC-Bayes  bounds.

The dependency on the sample size, in most of these bounds, is inversely proportional to the square root of the number of samples.

In \cite{McAllester2013}, by choosing the convex function as  $\Dgama(a||b)=\gamma a-\log(1-b+be^\gamma)$, a family of PAC-Bayes bounds known as fast-rate bounds were obtained.

In these kinds of bounds, the dependence on the sample size can be improved  by the inverse of the number of samples. Directly relevant to this paper, in \cite{omar} by proposing a general approach of finding PAC-Bayes bounds, various known and also new PAC-Bayes bounds were obtained. 



In the meta-learning setup, inspired by the PAC-Bayes bounds for conventional learning problem, by using different convex functions, different kinds of bounds were obtained \cite{pentina14,amit2018meta,rothfuss2020pacoh,liu2021,mys}.

Initially, an extension of generalization error bounds to meta-learning was provided in \cite{pentina14} with a convergence rate $O(1/\sqrt{{\lenDataSet}})+O(1/(\lenDataSet\sqrt{{\lenZm}})+1/\sqrt{\lenZm})$. To have tighter bounds, the  approaches proposed in \cite{McAllaster1999} and \cite{Alquier2016} have been extended to the meta-learning problem in \cite{amit2018meta} and \cite{rothfuss2020pacoh}, respectively.

  In \cite{amit2018meta} with a rate $O(\sqrt{\log(\lenDataSet)/{\lenDataSet}})+O(\sqrt{\log(\lenDataSet\lenZm)/{\lenZm}}$, by minimizing the obtained PAC-Bayes bound, a gradient-based algorithm was proposed. In \cite{rothfuss2020pacoh} with a convergence rate $O(1/\sqrt{{\lenDataSet}})+O(1/(\lenDataSet\sqrt{{\lenZm}})+1/\sqrt{\lenDataSet})$, by optimizing the obtained bound,  a class of PAC-optimal meta-learning algorithms was developed. To achieve meta-learning algorithms with rapid convergence ability, \cite{liu2021} and \cite{mys} have studied fast-rate bounds for the meta-learning setup with improved complexities.



Here, we summarize the main contributions of the paper.



 Firstly, inspired by \cite{omar}, by upper bounding arbitrary convex functions, which link the expected and empirical losses at  environment and also per-task levels, we propose the general
PAC-Bayes meta-generalization bounds. 







Proper choices of the  convex functions recover known PAC-Bayes bounds including classic, quadratic and fast-rate families (Section \ref{pre_works}).

 

 

We  provide a new fast-rate bound and also a new classic bound  with better performance on the meta-test set and with convergence rate  $O(\sqrt{(1/\lenDataSet+1/\lenZm)

})$ (Section \ref{our_bounds_sec}).

 Following the  meta-learning by adjusting the priors (MLAP) algorithm \cite{amit2018meta}, we develop the MLAP algorithm for  our new obtained bounds in the Section

 \ref{meta-alg}. 

 We demonstrate the usefulness of the proposed bounds in an example in Section \ref{num_res}. The main merit of our new classic bound is its significant performance to avoid meta overfitting.


2. Notations, Definitions and Methods

In this paper, the sample Z takes on a value in the instance
space Z. The hypothesis space (named also as model
parameter space) is denoted by ¥. The non-negative loss
function ¢: ¥ x Z — Rt measures the model parameter
we W ona datasample z¢ -Z, the hyperparameter space
is represented by %, and the task environment is defined
bya set of tasks J which can be a discrete or a continuous
set. The Kullback-Leibler (KL) divergence between two
Bernoulli distributions with respective parameters p and
q, is given by k/(p,q). In other cases, the KL divergence between distributions Q and P is denoted by D(Q||P).

2.1. Conventional single-task learning

In conventional learning, each task t € F is associated
with an underlying unknown data distribution P z)7=; on
Z. For a given task t; € J, the base-learner observes a
PAC-Bayes Bounds for Meta- Learning

 

data set ze = (Zh rev Zi) of M independently and iden-
tically distributed (ii.d.) samples from P z)7=1,. For the
conventional single-task learning, the inductive bias com-
prising of the hyperparameter vector u € &% of the base-learner is fixed. For the fixed u € Y, the base-learner uses
uand the training set Z Ml to output a distribution over ¥.

The goal of the base-learner is to infer the model parame-
ter we W that minimizes the per-task generalization loss
(named also as the per-task expected loss)

Lpz, (W) = Epz,, (e(w,Z)1, ()

where the average is taken over a test sample Z ~ P 7) 7=7,
drawn independently from Z M Since Pz)r=;, is unknown,
the generalization loss Lpz,;_,, (w) cannot be computed.
Instead, the base-learner evaluates the training loss

1 M -
Lyn (w) = = Yi ew, Z}). (2)
i j=l

The difference between the generalization loss and the
training loss is referred to as the generalization gap

AL(W|Z™, u, ti) = Lez, (w) — Ly (w). (3)

Roughly speaking, if the generalization gap is small, then with
high probability, the performance of the inferred model
parameter w on the training set can be taken as a reliable measure of the per-task generalization loss. Here,
the question is that if we want to avoid overfitting and
minimize per-task generalization loss with respect to w,
what should be optimized on the training data Z M The
PAC-Bayes framework studies this problem.

Given hyperparameter vector u¢ &%, and task t; € J, in
the conventional single-task PAC-Bayes setting (Alquier,
2021), the base-learner assumes a prior distribution P over
W. By observing the training data Z M the base learner
updates the prior distribution to a data-dependent distribution referred as posterior distribution Q;. Having a new instance, the base learner randomly picks a model parameter we W according to Q;. To have a guarantee that the performance of training loss for the picked w holds with
high probability as the performance of per-task generalization loss, we bound generalization gap averaged over
the posterior distribution, i-e., Ew~g, [AL(WIZM, u, tj).

Roughly speaking, most PAC-Bayes proofs follow four key steps. (Alquier, 2021) presents a comprehensive tutorial
about PAC-Bayes bounds. Here, we review the key steps of
finding PAC-Bayes bounds. Let F (a, b) be a convex function in both a and b. Firstly, a suitable convex function such as F(.,-) links the expected loss averaged over the posterior distribution with the empirical loss averaged over the posterior distribution. Then, by applying Jensen’s inequality, the function over the expectation (posterior distribution) is bounded by the expectation of the function.
By using a change of measure inequality (Ohnishi & Honorio, 2021), we find a bound in terms of a divergence (usu-
ally KL-divergence between posterior and prior distributions), and the expectation of the function over prior distri-
bution. Then, by applying Markov’s inequality, we usually
bound the expectation of the function with the logarithm
of the confidence parameter. Thus, the convex function linking the expected and empirical losses is bounded by a complexity term, like F (a, b) = c. Usually, a further bounding technique, which we refer to as the ‘affine transformation’, is used to bound the expected loss as an affine transformation of the complexity term. It means that from
F(a, b) < c, one can conclude that a = k-b+G(c), where
ke Risa coefficient, and G:R* — R.

To look through the mentioned concepts in detail, we consider the conventional PAC-Bayes bound in (McAllester,
1999). In (McAllester, 1999), by setting Flask (g, b) = 2(M—l)(a— by’, itis proved that given the prior distribution P,
for any confidence parameter 6 € (0,1), with probability
at least 1-6,

2
2(M - 1) (Ew~9, [Lez,,(W) -Lgu(W)]]
M

= DQiIP) +1og(5

» (4

The right hand side of (4) is known as the complexity term, and contains  KL-divergence, as the information gain in specializing from the prior to posterior distributions, and the log-term, as the dependence expression on the confidence parameter, and the number of
samples M. A learning algorithm with generalization guarantee selects a posterior distribution Q; which minimizes (4). Since minimizing (4) is not easy, to find bounds which are convenient to minimize, we apply the affine transformation step. In other words, for the convex function
Flask (gq, b) = 2(M — 1)(a— b)?, since from F™* (a, B) < cis,
we have a4 <1.b+ \/ci,/(2(M — 1)), the affine transformation leads to ky = 1 and Gyysk(c) = VW Ctsk/(2(M — 1)). It
means that from (4), the following inequality holds uniformly for all posteriors distributions Q;

D(QiI|P) + log)
Ew-o, [Lpz,(W)-Lzu(W)] < [Begum stow

(5)

2.2, Meta Learning

The goal of meta-learning is  automatically infer the hyperparameter u of the base learner from training data pertaining to a number of related tasks. The tasks are assumed to belonging to a task environment, which is defined
PAC-Bayes Bounds for Meta- Learning

 

by a task distribution Py on the space of tasks J, and
by the per-task data distributions {Pz)r=:}+e9. The metalearner observes a meta-training set Ze =(ZM,..., Ze)
of N data sets. Without loss of generality, we assume that
number of samples of all tasks equals to M. The obtained
results can be easily generalized to the case where per-
task data samples are not equal. Each Z Ml is generated
independently by first drawing a task T; ~ Pr and thena
task-specific dataset Ze ~ Pgmir,-

The meta-learner uses the meta-training set Z tN to infer

the hyperparameter u. In the PAC-Bayes setup for meta
learning, the goal of the meta-learner is to infer hyperpa-
rameter u from the observed tasks, and then use u as a
prior knowledge for learning new (yet unobserved) tasks
from task environment J . The quality of u is measured
by the meta-generalization loss when using it to learn
new tasks. Formally, the objective of the meta-learner
is to infer the hyperparameter u that minimizes the meta-
generalization loss

Le, = Epp ,y,,[Ew-ollez.(W)], 6)

where the expectation is taken over an independently
generated meta-test task T ~ Pr, over the associated
data set ZM ~ Pz, and over the output of the base-
learner. Since Pr and {Pz)7=;}e.g are unknown, the meta-
generalization loss (6) cannot be computed. Instead, the
meta-learner can evaluate the meta-training loss, which
for a given hyperparameter wu, is defined as the average
training loss on the meta-training set

1 N
Lge (uw) == 2 Ew-qllgu(W), @)

Here, the average is taken over the output of the base-learner. The difference between meta-generalization
loss and the meta-training loss is the meta-generalization

gap

AL(u|Z ity) = Lp, yay (W) — Lz (0). (8)

TZM

Small meta-generalization gap means that with high prob-
ability, the performance of the inferred hyperparameter u
on the meta-training set can be taken as a reliable measure
of the meta-generalization loss (6).

In the PAC-Bayes setup for meta learning, the meta-
learner assumes a hyper-prior distribution P € Py over
hyperparameter space @%, observes the meta-training set
zZ MN and updates the hyper-prior distribution to a data-
dependent distribution referred as hyper-posterior distribution 2 € Py. The goal is to use the hyper-posterior
distribution for learning new and unseen tasks. In other
words, having a new task, the meta learner randomly picks
u according to hyper-posterior distribution 2 and then

use it for learning of posterior Q;.

One approach for finding the PAC-Bayes bounds for meta
learning, is decomposing the meta-generalization gap
into environment-level and within-task generalization
gaps. We define the decomposition term as

Z

1

=~ Lt (mM, 9
Nez (9)

where pe (u) is the average per-task generalization loss
Cu) = Ew-9, [Lpz), (W)] (10)

From (6), we can express the meta-expected loss as
Lp, ym (U) = Ep, yy En OI:

TZM TZM

Recalling that F£2¥ (@, b) is a convex function in both a
and b. In the PAC-Bayes setup for meta learning, we can
follow the mentioned four steps for both environment-level generalization gap

pnw [2x [EZ | ,Ey~2

 

iN .,
Pe ee
(11)

and within-task generalization gap

F(Ey a (= Y Ew (Leon, (w)}),

1 N
Ey-a(— > Ew-g,l-gu(W))}} (12)
i=l :

separately (Pentina & Lampert, 2014; Amit & Meir, 2018;
Rothfuss et al., 2021; Liu et al., 2021; Guan et al., 2022).

3. General Meta-Learning PAC-Bayes Bounds

In this section, inspired by (Rivasplata et al., 2020),we find
a general approach for finding PAC-Bayes bounds for meta-
generalization gap.

Theorem 3.1 (General PAC-Bayes Bounds). Let Flask (gb) and F™™" (a, b) be two functions which are convex in both a and b. Additionally, assuming that the tasks are drawn
independently from the task environment J according to
distribution Pr. For the task and environment level priorsP
and Y, with a probability at least 1—6, under Pr..P gM in. ;
PAC-Bayes Bounds for Meta- Learning

 

for Ask, Oeny = 0 we have

1X7
x ten)

pEnv (F-2 (Le, 0 (O)) Ev-2 |

 

 

 

N
oF [By-ol5 Noes u(U)) Ey-a(Lgu 4)
1 N
=(— Jrain+— — He > DQillP)
Bick Oenv i=l
a
NG tg) Fenv
Epp, TEP SM in a * Yong
+ log ———_* (13)
where
BenvFE™ | L [Hz wy UREN Ly Mi |
Yenv = Ege (14)
N OighET** (Lp. (W),L pm (W)
Yi = [[Eove * [ra tenon) (15)
i=1
Proof. See Appendix A. Oo

Generally, to obtain (13), we applied only one Markov’s
inequality. Thus, on the left hand side of (13), we have
the sum of F£""(-) and F™sk(.). A relaxed form of (13),
can be obtained by applying the affine transformation
and also Markov’s inequality two times at the task and
environment levels, separately. As discussed in (5), the
affine transformation leads to a new function denoted by
G(). For example, if the convex function is F (a, b) = (a—b)?, since from F (a, b) = (a— b)* < c, we conclude that a < b+
\/c, the affine transformation leads to k = 1 and G(c) = yc.
Similarly, F (a,b) = ki(a,b) = c leads to k = 1/11 -0.5A),
and G(c) = c/(M.A(1 — 0.5A)) (Thiemann et al., 2017) . The
following corollary is a relaxation of (13).

Corollary 3.2. Under the setting of Theorem 3.1, assume
that Gtask (-:) and Ggny (:) are two functions where from
Flask (qb) < Ctsk (res. FE®’ (a, b) < Ceny), we can conclude
as ky- b+ Grask (Cisk) (resp. aS ke+ b+ Geny (Ceny)) for
ky € R* (resp. ke € Rt). In this case, with probability at
least 1—6, under Prin PZM inn? we have

Ey~a |Lp,,0 (0) < ke: ke Ey-2 [Lgu |

+Geny (Beny) + —

ey Grask (Brask), (16)

 

 

where
Beny = 7 —D(Q||Y) +
Benv
as
BenvE™ | Lp oa Ug Dre Ling Zt)
2;
1 | 2EPr, FEM ni Ege
o :
8 5

(17)

and
1 1
Brask = z—D(QIIF) + -—Ea ID (QiIIP)I
Fisk Fisk
a
Bra FT Leg), WLgw(W) Stsk
; 2NEp,, ., EE ow iy Egpe i
+lo =
8 5

(18)

Proof. See Appendix A. Oo

4. Re-obtaining Existing Results

In this section, by applying different FEnv (...) and Flsk (.,.)
to (16), we re-obtain all the previous main PAC-Bayes
bounds for the meta-learning problem. Table 1, summa-
rizes the results. For the derivation see Appendix B.

5. New PAC-Bayes Bounds for Meta-Learning

In this section, we insert different F£"" (,) and F™* (,) in
(13), and then we bound (14) and (15) by using Lemmas
presented in Appendix F. For simplicity, we assume that
the loss function is bounded on the interval [0,1], and
hence it is sub-Gaussian with parameter 0.5.

Mainly, we present a new fast-rate bound and a new clas-
sic bound. To obtain fast-rate bound, like existing bounds,
we use (16). It means that we apply Markov’s inequality
and affine-transformation steps in both the environment and
task levels. However, to find the classic bound, we find a
lower bound for the left-hand side of (13), and then we
apply the affine-transformation step. It means that to ob-
tain new classic bound, we apply both Markov’s inequality
and affine-transformation step, once. Firstly, we preset
the fast-rate bound.


Theorem 5.1. Under the setting of Theorem 3.1, for N = 2, the

|
PAC-Bayes Bounds for Meta- Learning

Table 1: Existing PAC-Bayes bounds on meta generalization gap can be obtained as a special case of (16)

 

Meta-Learning PAC Bayes Bounds

 

 

 

 

 

 

 

 

 

Bound Flask (qb) , FE®’ (a, b) Other parame- | Affine transformation
ters

MLAP Flask (a, b) = 2(M— 1)(a— by’, Gisk = Genv = 1 Grnv (0) = Ve/Q(N-D), ke = 1,
(Amit & Meir, 2018) | F£8%(a,b) = 2(N—1)(a— b)? Grask (c) = /c/2(M— D), ky =1
PACOH Flask (4, b) = (a—b), 6isk = B, Gen =A | Guny (0) =, ke = 1, Gtask (0) = ¢,
(Rothfuss et al., 2021) | FE®’ (a,b) = (a—b) ky=1
A-Bound FIsk (g, b) = MKI (a, b), Oisk = Genv = 1, Geny (c) = Ve/(2(N— D),
(Liu et al., 2021) FEDY (a, b) = 2(N-1)(a— b)? A€ (0,2) ke =1, ke = 1/0. -0.5A),

Gtask (€) = c/ (MAC - 0.54)
Classic bound Flask (gb) = MKI(a, b) , Oisk = envy = 1 kp = ke = 1,
(Guan et al., 2022) FE®Y (a,b) = NKI(a, b) Gtask (C) = Vc/2M,

Geny (C) = ¥c/2N
Quadratic bound Flask (qb) = Mk (a, b) , Otsk = Geny = 1 ke =1,
(Guan et al., 2022) F£0v (q, b) = NKI(a, b) Geny (c) = Vc/2N,

bs (Jat (cl2) + Vel2)*
A bound Flask (g, b) = MKI (a, b), A€ (0,2) k,l/(1-0.5A),
(Guan et al., 2022) FE®Y (q, b) = Nkl(a, b) 6isk = Geny = 1 Gtask (c) = c/ (AQ. - 0.5A))

ke =1, Ggny (c) = Vc/2N

 

 

 

 

meta-generalization gap is bounded by

1 Eglzm (U)

 

 

Eg [Le (| © aeti205 1 1- ih
LF At 1 & DBM) +E (D QiIP) +108
l-a, l-a Nin "

Ae {D(QIP) +log4

ce (21M

 

where (19) is referred as the fast-rate bound for meta-
learning.

Proof. See Appendix C oO

Now, we have obtained a new classic bound. Setting Flask (gb) =
2(M - 1)(a— b)? and F®"* (a, b) = (N- 1)(a- b)* in (13),
we will obtain a new bound with a single square, unlike
existing bounds. The key step to find bounds with a single
square is the following inequality

nam

 

(a-cyY < nla by’ + m(b- 0)’, (20)
nt+m

where n,me N. To show (20), consider the function
f(ab,c) 4 n(a— by? + m(b-c)*. Since 6? f 0b? =2(n+
m) > 0, the function f is convex with respect to b. Hence,
by setting the first derivative of f with respect to b equal
to zero, b* = (na+mc)/(n+m) minimizes f. Since
f(a, b*,c) < f(a,b,c), and f(a, b*,c) equals to the left-
hand side of (20), we conclude (20).

Now, in (20), we set a = Ey~g (Lp, om (UV), b =
Ey~a(y Diy Ly (UD) and c= Ey~g(Lzu (U)). usually
the right hand side of (20) gives us the left hand side of

(13). Thus, if the right hand side of (20) is upper bounded
by B, from (20) we conclude that

n+m
B. (21)
m

 

[Bu-2 [Lp,y0(U)-Lgu O)]] <

Now, in view of (20), we insert various convex functions to
(13). In the following, we present one of them where we set
Fl@sk (g, b) = 2(M-1)(a—b)? and F*™’ (a, b) = (N-1)(a—b)*
in (13), and n = (N-1), m=2(M- 1), in (20).

Theorem 5.2. Under the setting of Theorem 3.1, N = 2, the
meta-generalization gap is bounded by

|[Eu-2 [te pga U)-Lzu ()]] < (N-D+2(M-1)

 

 

 

 

2(N-1)(M-1)
1s MVN
12 -Be — ¥ DQIIIP)} +log .
NG& 6
(22)
Proof. See Appendix D. Oo

We recall that (22) is expressed in terms of a single square.
Thus, compared to existing bounds, minimizing (22) is
less complicated and one can enjoy the properties of presented bounds in (Rothfuss et al., 2021). In other words, it
may reduce the problem of meta overfitting.
PAC-Bayes Bounds for Meta- Learning

 

Table 2: Comparison of different PAC-Bayes bounds on 20 test tasks. During the meta-training phase, each task is constructed
with 8000 images, and during the meta-test phase, each task is constructed with 2000 images. The number of training tasks is

set as N = 5. The number of epochs is 100.

 

Meta-Learning PAC Bayes Bounds: Test Error (%)

 

Bound

100-Swap Shuffled pixels

Permuted labels

 

MLAP (Amit & Meir, 2018)

31.4 with STD 1.99%

7.95 with STD 0.441%

 

kl-Bound (Liu et al., 2021)

26.7 with STD 1.14%

9.86 with STD 0.915%

 

A-Bound (Liu et al., 2021)

28.1 with STD 1.28%

9.8 with STD 0.859%

 

 

 

Bound 1 (Guan et al., 2022) | 31.8 with STD 1.31% 8.026 with STD 0.356%
Bound 2 (Guan et al., 2022) | 32 with STD 1.44% 11.06 with STD 0.588%
Bound 3 (Guan et al., 2022) | 28.8 with STD 1.6% 10.3 with STD 0.784%

 

Our classic bound (22)

9.39 with STD 0.454%

3.1 with STD 0.279%

 

Our fast-rate bound (19)

 

 

25.2 with STD 1.23%

9.77 with STD 0.824%

 

 

 

In this sections, we only presented a member of fast-rate
and a member of classic families. We can apply differ-
ent F©"" (a, b) and F™*‘ (a, b) functions, and obtain new
different bounds. For more new bounds, see Appendix E.

6. Meta-Learning Algorithm

By minimizing the bounds obtained in Section 5, we can
develop PAC-Bayes bound-minimization algorithms for
meta-learning with deep neural networks. Here, for (22),
and in view of (Amit & Meir, 2018) we obtain a meta-
learning algorithm. Similar algorithms can be found for
all bounds presented in Section 5. Following previous
work (Amit & Meir, 2018), we consider W = {hy, wé€ R%}
as a set of neural networks with certain parameters. For
Np. d €N, let @ CRN? and W c R* for all tasks #3. Like
previous works, (Amit & Meir, 2018; Guan et al., 2022), we
set the hyper-prior distribution as

PH AN (0,x5IN, xIn,)s (23)

where KS, > 0is a predefined constant. We limit the space
of hyper-posteriors as a family of isotropic Gaussian dis-
tributions defined by

24.N(6,x5IN, *In,)s (24)

where 6 € IR? is the optimization parameter, and x2 > 0
is a predefined constant.

Next, we consider the posterior and prior distributions
over ¥. For all tasks t; € J, W can be seen as a fam-
ily of functions parameterized by a weight vector a% =
[a1,...,a@q]. For a given hyperparameter u, let the weight
vector is denoted by a”. We define the prior distribution
as factorized Gaussian distributions

d d
P(a®|u) = T] Plax) = [] 4 (aes tulk), 02), (25)
k=1 k=1

meaning that, before observing data, the k-th weight de-
noted by a; takes values according to Gaussian distribu-
tion with mean ju,,(k) and variance o%(k). After observing
data, for task t; € J, a; takes values according to Gaussian
distribution with mean ju;(k) and variance a7 (k). Thus,
the posterior distribution of task f; is

d
Qila"|zM,u) = [[ Va uith.o7()). — (26)
k=1

From (23) and (24), it can be verified that

2
8115 + «3 K
2

1
D(QI|P = +log—5 — =. (27)
Ss

2 2

Similarly, from (25) and (26), for task f;, we find that

o?(k) + (wil) — ful)”
o7,(k)

1é o2(k
D(QiIIP) = = 1 Z
(QilIP) 2d 8H

 

+log

(28)

Inserting (27) and (28) into (22), it remains to select the
parameters of posterior distribution Q; minimizing (22).
Since the square root function is strictly increasing, an equivalent optimization problem is the minimization of the
objective function inside the square of (22).

Following the optimization technique described in
(Amit & Meir, 2018), approximating the expectation
Ey. AN O.x2lnp XIN) by averaging several Monte-Carlo sam-
ples of U, the optimal posterior distribution can be ob-
tained by evaluating the gradient of (22) with respect to
(Li, a) as described in Section 4.4 of (Amit & Meir, 2018).

We recall that, like (Rothfuss et al., 2021), the minimiza-
tion problem of (22) is equivalent to the simpler problem
than the optimization of existing classic bounds. In fact, it
suffices to minimize an objective function, which is linear
with respect to KL-divergences. This leads to Gibbs poste-
riors, and might be the reason why the obtained algorithm
reduces the meta-overfitting problem.
PAC-Bayes Bounds for Meta- Learning

 

 

 

 

 

a 0.5

g- 4

2 £04

g z

3 ®

S 50.3

S 5

S & .

= .0 “@ - -¢ --—¢--¢-—

a ~ Aa bedded) 0.15 -

0.05 {____{_|__l_| o.1—_
2 3 4 5 6 7 8 9 10 2 3

Number of training tasks N

(a) Meta-training error

 

—— A-bound (Liu et al., 2021)
—e— Qur fast-rate bound (19)
—e— (Amit & Meir, 2018)

-«- Bound 1 (Guan et al., 2022)
-4- Qur classic bound (22)

5 6 7 8 9 10

Number of training tasks N

(b) Meta-test error

Figure 1: The average training and test errors versus the number of training-tasks. The number of training examples for each
task is 600 images, and during the meta-test phase, each task is constructed with 100 images. The number of epochs is 100.

—s-— (Amit & Meir, 2018)
_—— Our classic bound (22)

 

05
04

    

.03
02

Error on new task %

01
0

I | I | I l |
225 3 35 4 45 5 55 6
Number of training tasks N

Figure 2: The average test error of learning a new task
versus N. Number of training examples of each task 8000.
Number of epochs is 400.

7. Numerical Results

Using the same experiment given by Section 5 of (Amit &
Meir, 2018) and also (Liu et al., 2021; Guan et al., 2022), we
compare our boundswith previous works. We reproduce
the experimental results of our method by directly running
the online code! from (Amit & Meir, 2018), and run our
algorithm by replacing others’ bounds with our bounds.

In image classification, the data samples z = (x, y), consist
of a an image, x and a label y. We consider an experiment
based on augmentations of the MNIST dataset. We study
two experiments, namely permuted labels and permuted
pixels. For permuted labels, each task is created by a random permutation of image labels. For permuted pixels each task is created by a permutation of image pixels. The
pixel permutations are achieved by 100 location swaps to

Inttps://github.com/ron-amit/meta-learning-adjusting-
priors2

ensure the task relatedness.

The network architecture used for the permuted labels
The experiment is a small CNN with two convolutions lay-
ers, a linear hidden layer and a linear output layer (Amit
& Meir, 2018). With a learning rate of 107°, we use the
hyper-prior, prior, hyper-posterior and posterior distri-
butions given by (23), (25), (24) and (26), respectively. We
set KS, = 100, Ke = 0.001, and 6 = 0.1. For each task t;, and
k=1,...,d, the posterior parameter log(a?(k)) initialized
by ¥(-10,0.01), u;(k) is initialized randomly with the
Glorot method (Glorot & Bengio, 2010). Then, for different
bounds, by using backpropagation, we evaluate the gra-
dient of the bound with respect to js; = (u;(1),..., ui(d)).
Then, we set j4;(k) and 0; (k) as the means and variance of
k-th weight. The parameters ju,,(k) and 0 ,,(k) are  similar in
structure, and the parameter @ is the vector containing
the weights of N tasks (Amit & Meir, 2018).

Table 2 shows the comparison of different PAC-Bayes
bounds for both permuted pixels and labels experiments.
The performance of our classic bounds is significantly  bet-
ter than the existing bounds. Our fast-rate bound achieves
competitive performance on novel tasks. For permuted
labels, Figure 1a compares the average training error, and
Figure 1b shows the test error of learning a new task for
different bounds. As shown in Figure 1a, the training error
of our classic bound (22) is comparable with other bounds.
However, in Figure 1b, for new tasks, the performance of
our bound is much better than other bounds. Figure 2
compares the test error when the larger number of training examples is available. Again, our classic bound has
better performance.

7.1. Conclusion

In this paper, for meta-learning setup, we have derived
a general PAC-Bayes bound which can recover existing
PAC-Bayes Bounds for Meta- Learning

 

known bounds and proposes new bounds. Based on our
extended PAC-Bayes bound, we have obtained a bound
from the fast-rate family and also a bound from the classic family.
The fast-rate bound yields to competitive experimental
results on novel tasks with respect to existing methods.
Unlike existing bound, to obtain the classic bound, we
used only one Markov’s inequality and by the lower bounding the sum of environment-level and task-level convex
functions, we end up with a new classic bound. Practical
examples show that the new obtained classic bound re-
duces the meta overfitting problem. The main property
of the new classic bound is that it is expressed in terms of
one square. Thus, minimizing the new PAC-Bayes bound
leads to a simpler optimization problem, i.e., minimizing
an objective function which is linear with respect to KL-
divergences of posterior and prior distributions. We guess
that due to this property, the new proposed bound has
better performance on the meta-test set.

Potentially, our general PAC-Bayes bound holds for both
bounded and unbounded loss functions, as well as data-
dependent or data-free prior distributions. Here, we only
focused on data-free priors and bounded loss functions.
Generalizing to other scenarios is left to future work.





A. Proof of Theorem 3.1



To bound the meta-generalization gap, we bound the generalization gap at task and environment levels, separately. At the

task level, for the task t;, the base-learner uses a prior and the samples Z M to output a distribution over hypotheses.

Here, we consider the prior over hypothesis (@, P) as a joint distribution of one hyper-prior # and the prior P depends

on  the hyper-prior. Note that the posterior over the hypothesis can be any distribution, particularly a tuple (2,Q,)

where firstly the hyperparameter U is sampled from the hyper-posterior 2, and then the model parameter W is sampled

from Q;. Considering this approach, for any 0;,, = 0, we have



Ask (Bag, (Lp,;,, (W)), Ekg, (L ZN (wy)



< OixEQEg, [F™* (Lo, (W).Lgu(W))| (29)

Ops FE*| W),LmM(W

< D(2Q;||PP) “tog [ Bove sk | Pz) Wham i (30)

Brg ETL (W),Lou(W)

=D(Q||%) + Eg (D QillP)] “Iog{ Bove rate gg I} 1



where (2 gu) and Lym (w) are defined in (10) (2), respectively. Since Flask.) ig convex, in (29) we applied Jensen’s



inequality, and (30) follows from the Donsker-Varadhan theorem (99). Finally, (31) follows from the definition of the

KL-divergence.



Next, we average both sides of (31) over N tasks. Recalling that F1sk (g, b) is convex in both a and b, we have

Flask (4% di, x ay bi) < wll Flask (4; , bj). By applying this fact, in view of (9) and (7), using log]; a; = ¥; loga;,

we find that



iN .,

Osx FESK [E-2 E Y Lom «| /Ey-glgm (U)



1

<=D(Q||4%)+—E

(Q||F) Nee

 



N

EPcain|

i=l



Bee (te. 4 WL ga ")



N

+ oe( II Eype (32)

N i=1



oY

Yisk



Similarly, at the environment level, by setting hyper-prior and hyper-posterior as Y and 2, respectively, using Jensen’s

inequality, and applying the Donsker-Varadhan theorem (99), for Qeny = 0 we have



BenyEEDY



 



er

Ey~o(Lp,,.(U)),Eu-2 E »» Ett



BenvEE™Y nz uw Oyo em WU)



<= D(Q||P) + log] Ege (33)



 



Yenv



Now, dividing both sides of (32) (resp. (33)) by 65k (resp. @eny), summing up both sides of the obtained inequalities, and

using the fact that log(a) + log(b) = log(a.b), we finally obtain



_

Ey~2 (; Ye w| ,Ey-gh gu w|



Fey [F-2 (Le, (O)] Ev~2



 



1 sy Le CO) | | + BM

N i=l Z;



 



 



 



Eg



 



 



 



N 1 1 wa

< D(Q,IIP) +( + Dar +10 [x tsk Vat J: (34)

N: Fisk dX ’ | Fisk Benv 8 tsk env



on

Finally, by applying the Markov’s inequality, i.e., P[Y = E[Y]/6] <6 to the Ys Teak tsk , 17 Benv term, from (34), we conclude



env

PAC-Bayes Bounds for Meta- Learning



 



that with probability at least 1-6

Env ~ th Task LL 7 Tj

F""| Ey-2 (Lp, (U)],Eu-2 zat zn (D)} | +P Biro | YE (U) | Euolges ()



N-8tsk Ten

EP ry FEM ni [s* ‘Yenv



5 ,



 



Eg



 



(35)



 



1

y DQ ir} (5+

Aisk



i=l



l }Di2i% +10g



env



<N- in

which proves (13).

Next, to prove (16), we apply Markov’s inequality to both (31) and (33). From (31), we find that with probability at least

1-6; under distribution Py, P ZM Thy? We have

Oink * (EaEg, (Lez, (W)], EE, (L a (wy)

Oey FTE Login, WLgu (Ww)



Ep, , Ep 2M inn Egpe



<D(Q||P) + Eg [D (QilIP)] + log} — — a (36)



 



Recalling that that from E™sk (q, b) < cisk , We can conclude a < k;-b + Giask (Ctsk), from (36), by dividing both sides of

as ky-b+ Gtask (Ctsk) by N, with probability at least 1 — 6;,we have



 



 



1 k 1

S Hak, (Lezy, (W)) s $EaBo, (Lgu(W)) + [Grask (Br), (37)

where

E>. E E esses Lezir, WL w)|

Prin P2M inn PP

Br (38)

tsk é i



             



Here, in Lemma EF, we set f; as the left hand side of (37) and a; as the right hand side of (37). Thus, from Lemma E1, we

conclude that with probability at least 1-3; 6;,



N

Ev~2 Bak, (Lzwwy) += NL, Cra Bo. (39)



iMz



 



iN ky

NL Ew-0: (Leen ww =N,

Finally, in view of (9) and (7), (89) can be written as



oe uO)



A

as



 



 



N

<krEo[LzuO)]+2) GraBo. (40)

Ni



Similarly, at the environment level from F"" (a, b) < ceny, we can conclude a < kz- b+ Ggny (Ceny). Considering this fact,

by applying the Markov’s inequality to (33), with a probability at least 1 — 59,we have



Ld-y

Ba (Le, ,(U)) < ke Bal) L(W)) + Genv (Be). (41)

i=l i

where



oT;

GenvFE™ (ee Uy Ly

i



EP ry Ep Th Ege



! D(QIP) +5 log —— : (42)



env env O 0



 



 



 



Be=

PAC-Bayes Bounds for Meta- Learning



 



Here, again we use Lemma E1. In Lemma E1, we set N = 2, f; and q@, as the k, = 0 times of the left and right hands side

of (40), respectively, and also f2 and az as the left and right hands side of (41), respectively. Thus, with probability at

least 1- };6;-6o,



k N

Eo |Lo, 9 (W)] = ke: ke Eo [Lge (WD) + Grow (Be) + J. Gra (Bo (43)

Finally, setting 69 = g bj = x in (43), we conclude (16).



B. Re-obtaining the known PAC-Baye Bounds



In this section, we present the derivation of bounds, summarized in Table 1. Firstly, to obtain Theorem 2 of (Amit & Meir,

2018), in (16), we set isk = @env = 1, and F™** (a, b) = 2(M - 1)(a— b)*, F®®” (a, b) = 2(N - 1) (a — b)*. These choices lead

to ke = kp = 1, Grask (C) = , [aay and also Ggny(c) = , /aN=y- To simplify Bras and Bgny given by (18) and (17), we use

Lemma E2. Since the prior in independent of the data, by interchanging the order of expectations over P 7, P ZM iT

and priors, in view of (18) and (17), we find that



2

[ 2(M-1) (bez, (W)-Lzm wy] |

i



e

ZNNITLN |



EgpEp,, .P <M, (44)



2(N-]))



2

Lyn 7h

lem (O)- RL LM a)

e i



 



 



 



EgEp iy <N, (45)

1



“|

where for (44) (res. (45)), we used Lemma EF2 by setting A = ave (resp. A= an) and o = 0.5. We recall that since in

(Amit & Meir, 2018) the loss function is bounded on [0,1], we set go = 0.5 in Lemma E2. Now, inserting (44) and (45) into

(18) and (17), from (16) we conclude that

D( QP) + log (3)



2(N-1)

1s you + Eg [D Qyl|P)] + log

N& 2(M — 1)



Ey~2 (Le, (0) -Ev-alge (U) =



 



 



, (46)



which is the same as the bound presented in Theorem 2 of (Amit & Meir, 2018).



Next, to obtain Theorem 2 of (Rothfuss et al., 2021), in (13) we set FE"” (a, b) = F™k (a, b) = (a— b), 6tsk = B, and Beny =A,



and these choices lead to k; = ke = 1 and Gragx (C) = GEny (c) = c. To simplify the log-term, since the prior in independent



of the data, by interchanging the order of expectations over P7,,, P zm |7,,, and priors, and recalling that the loss function

. 1:N =



is bounded on the interval [0,1], and hence it is sub-Gaussian with parameter o = 0.5, we can conclude



A AL]

Ey-2 (Le, .(0)) -Ev-algy (U) = min Gy * a yxloe?

s1E y DEO 1m} «(5 4} Deo (47)

Bt i a2TT7T ,

BY” \ia poaA



 



which is the same as Theorem 2 of (Rothfuss et al., 2021).



Next, we re-obtain Theorem 1 of (Liu et al., 2021). Firstly, in (16), we set 615k = Geny = 1, and Flask (gb) = MKI(a, b)

and F£™" (a, b) = 2(N- 1)(a— 5)”. These choices lead to ke = 1 Geny(c) = [aay and using further relaxation, from

MkI(a, b) = Cisk, it can be proved that a <= b/(1 —0.5A) + Cisk/(M.AC1 - 0.5A)) for A € (0,2) (Thiemann et al., 2017). Thus,

we have k; and Gyysx (c) = c/(MA(1 — 0.5)). It remains to obtain the log-terms of Byys, and Bgny given by (18) and (17).

Again, assuming the prior in independent of the data, by interchanging the order of expectations over P7,..,P ZM Tin and

priors, we find (45), and



Mell Legip, Wh wn} oN



EgpEp,, ,, EP eM ny <2VM, (48)

PAC-Bayes Bounds for Meta- Learning



 



where in (48), we used Lemma E5. Applying all these facts to (16), we obtain



D(QI|) + log &



Ev-2 oo | < _! 5. [Lz | + 2(N-D



~ (1-0.5A)

1 & DIP) + Eg (DQiIIP)] +log 8Y™



+->y ,



N& (MAG -0.5A))



 



(49)



which is the same as Theorem 1 of (Liu et al., 2021).



Similar approach can be applied to the bounds presented in (Guan et al., 2022). For the three bounds considered in

(Guan et al., 2022), KL-divergence is chosen for both task level and environment level. To bound the log-terms of (18)

and (17), we need to use Lemma 2 of (Guan et al., 2022). For the affine transformation steps, at the environment level,

we use Pinsker’s inequality.



C. Proof Theorem 5.1



To prove Theorem 5.1, in (16), we set 41s = Geny = 1, FEDv (q, b) = ND,(b, a) and Flask (g, b) = MDy(b, a). Using Lemma E7,

from ND,(b, @) < ce, we conclude that for y € (—2,0), a< b/(1+0.5y) —ce/(N.y(1+0.5y)). In other words, ke = 1/(1+0.5y)

and Ggny (c) = Woah (similarly for the task level). It remains to determine the log-terms appeared in By, and Bgny

given by (18) and (17), respectively. Since the prior is independent of the data, by interchanging the order of expectations

over Pry Pzm Tay and priors, using Lemma E6, in view of (18) and (17), we find that



 



oT;

NDy| GDN Cy Oe «w)

“23 TZ

EgEp, EP Mt ny e i <1, (50)

mp,(1 mW) Le yy, w)|

BoE EP ing? SE (61)



Applying all these facts to (16), we find that



oe ee D(QI|P) + log §

+0572) (+057) Ny2(1+0.57e)

I ND (QP) + Eg [D QillP)] +log&



“NO +057.) & My;(1 +0.5y;) ,



Ey-2[Le,.()| y-2[Lgu | -



 



(52)



Setting A, = —1/ye and A; = —1/y;z, we conclude the proof.



D. Proof of Theorem 5.2



Setting 615k = Geny = 1, F™** (a, b) = 2(M — 1)(a— b)? and F®™” (a, b) = (N- 1)(a— b)? (13), leads to



2

(N-1) [E-2 (Le, 0 (0) -Ev-2 E i340

datz



N 2

+2(M-) [eof Lif) -Ev-2 zy.)



1

N

EP n HEP eM ity [rf Yen



5 (53)



1 N

<D(Q\|P) + [Eo > pai| +log

i=l



 

PAC-Bayes Bounds for Meta- Learning



Then, following the same steps to obtain (20), we can show that



2(M-)D(N-])



SM NTT (Be-2 (bee) Balls OD)



2

Ld-y

<(N-1) (F-2 (Le, uD] - Ev~2 E ee w)]

i=1 i



2

1-7

s20—o[Balg P(t) Balt zy 0) , (54)

i=1 i °



and hence



2(M-)D(N-])



2M HN (BU~2 (bey ae(W)) Buell O))



1

N ,

Pen PPM ny [vi Yen



 

1 N

=D(Q||P)+ Ea ¥ DQ) “og (55)

N Pat 6

Now, the log-term appeared in (55) can be bounded as

& 4) 2

Epr, EP yy Pr sty [ri , Yen = EPA. Ep yu IPrty [vA] ‘Eps, Ep yu IPrty (env), (56)



where in (56), we applied Cauchy-Schwartz inequality (or HGlder’s inequality). Next, by setting x = 2, Ask = Geny = 1,

Flsk (g, b) = 2(M — 1)(a— b)? and F®"’ (a, b) = (N— 1)(a— B)”, in (14) and (15), we have



2



1 \2 N OrxE™*(Lp ,» (WLW) ©

nl), tsk PZIT; “ZM

Epp,» Ep ou Prt [x] = Epp x Ep yu (Prt I | Eope i

; ‘ in



(57)

2

N 2M v(t Ww)-t wn} N

-p{te,,, W)-L pm

= Een Ep Prin |] Eore 217; zi (58)

. i=1

2

N 2-1 Wet w)} N

~ Ege, 2 e vir 7 (59)

i=1 if;



N \5

<(tis] =M? (60)



where in (57) we applied (15). In (58), since a2'N is a concave function for N = 2, we used Jensen's inequality. Since, tasks

are assumed to be independent, and the prior is independent of the data, by interchanging the order of expectations

over Pym and P, we obtained (59). Finally, in (60), we used Lemma F4. Recalling that the loss function is bounded on



[0,1], we face with sub-Gaussian variables with parameter o = 0.5. By setting Ay, = 2(M — 1)/M (where Ay, = 1/207) in

Lemma F4, and recalling that 0 = 0.5, from (80), we found (60).

PAC-Bayes Bounds for Meta- Learning



 



Similarly, inserting (14) into (85) , we find that



2

_T;

BenvFE™ [20 ORO En a)

i



 



 



 



2

Ep, Epi IPrety (Yenv)" = Epp x Epi IPryety Ewe (61)

2



N-D[Le oy O-R EP oe w)

= Epp x Ep yy Pr :ty Eg e (62)



2(N-1)|Lp_ yy C- REN LE w)



TZM N&ia1 "7M



= Epp x Ep yy Pr, :ty Ege i (63)



2(N-D| Lp yy WH DN, Ly Ti |

~ EgEpy, Epi IPry:ty e (64)

<N (65)



where in (62), since a? is a convex function, we applied Jensen's inequality. In (63), we used the fact that exp(a)? =



exp(a.b). Since the prior is independent of the data, by interchanging the order of expectations over P7,,P gm j7,,, and

. 1:N *



prior, we obtained (64). Finally, in (65) we used Lemma F4. By setting Agny = 2(N— 1)/N (where Agny = 1/ 207) in Lemma

F4, and recalling that o = 0.5, from (81), we found (65).



Inserting (60) and (65) into (56), we have

py, Ep iu (Prem [ve ic Yon) = vVM2N =MVN (66)

. 1:N



Next, we focus on the affine transformation. Since from 2(M - 1)(a— b)? < Cisk (esp. (N- 1)(a- b)? < Ceny), we can



conclude that a = b+ \/cisk/(2(M —- 1)) (resp. a= D+ VCeny/(N- 1).



Inserting (66) into (55), and applying affine transformation, we conclude the proof.



E. Presenting New PAC-Bayes Bounds



Theorem E.1. Under the setting of Theorem 3.1, fork € N = {1,2,...} and N 2 2, the meta-generalization gap is bounded by



1 1



N—-N2é) + 2(M—-M2e

[Bu-2 [Lem (W)-Lyu || < —_eeo

EN 2(N — N2)(M— M25)



\2>12H +E»



 



+log



4-4

(VN. we J” “ (67)



1 N

NEP QAP)



 



 



Proof. We set Oeny = sk = 1, F"" (a, b) = (N- N2®)(b- a)? and F™* (a, b) = 2(M - M£)(b — a). To bound the log-term,

we use Lemma F4, and in (82) and (83), we set 0 = 0.5, Aq... = 2- 2M71+1/24) and Agny = 2- QN71t 2K). By following

exactly the same steps presented in the proof of Theorem 5.2, we conclude the proof. Oo



Theorem E.2. Under the setting of Theorem 3.1, for N = 2, the meta-generalization gap is bounded by



E L (U)-L (U) E 0.5N+M

v-2| Pram Zin lls 0.5N-M



[Peo -B



 



+ log, (68)



 



1 N

WE, PQ)



 

PAC-Bayes Bounds for Meta- Learning



 



Proof. We set @eny = Otsk = 1, FEnY (a, b) = 0.5N(b— a)? and FS (a, b) = M(b-a)2. To bound the log-term, we use Lemma

F4, and in (82) and (83), we set o = 0.5, Az,, = 1 and Agny = 1. By following exactly the same steps presented in the proof

of Theorem 5.2, we conclude the proof. Oo



We can apply different FEnv (a, b) and F!™S« (a, b) functions, and obtain different bound.



E General Lemmas



In this appendix, we provide a number of general lemmas that will be used throughout the paper.



Lemma Fl. Let X; fori =1,....N be independent random variables. Suppose that for given a; €« R*, and measurable



function f;

Px, [fi(Xi) 2 ai] < 63, (69)



where 6; € [0,1]. Then,



 



 



 



Pain [Eee sa] 21-F sh a0

Proof. Firstly, we show that

{tse Vfl = Ea} © Uta: filed 2 ai. cn

of B



Let (x1,....Xn) ¢ B. It means that for all i =1,...,N, f;(x;) < a; which leads that )); f;(xj) < Lj aj, or (x1,....xy) ¢ M. Thus,

Bo A*, or equivalently v7 < B.



Next, from (71), one can conclude



Li filX) = oa



where the last inequality follows from (69). The proof can be concluded from (72).



Prin



 



 



<P xx [fi(X) = ai] = UP x, [fi(X) = ai] 05; (72)



oO



Lemma E2. Let X},...,Xm be independent random variables, and g:X — R. be a sub-Gaussian function with parameter



a. Assume A & Elg(X)] - 4 Lee g(X;), where fore > 0, we have P[A =e] < exp(=25 ). Then



 



AmA2 1

Ele ls (73)

foras sr.



Proof. The proof is similar to Lemma 3  (McAllester, 1999). For completeness, we repeat it again. Let f* denotes the



 



 



density function maximizing Ele?™] subject to the constraint that P[A = e] < exp( sine ). The maximum occurs when

P+ [Ae] = exp(=25) leading to

* ma ma?

f (A) = Be XP [-e]tiazo. (74)



Thus, we have

e0 A A? 1 1

E [em*| =/ exp (AmA?) a exp [- m

0 oO



—_— =—, A<—. 75

202 1-2Ao2 202 (75)

PAC-Bayes Bounds for Meta- Learning



 



Lemma B3. Let X,,....Xm be independent random variables. Assume A = Elg(X)] - 4 Lee g(X;), where g(-) is sub-

Gaussian function with parameter a. Then,



1

foras Bg?



Proof. The proof is similar to (?)Th. 2.6]Wainwright. For completeness, we repeat it again. Since g(-) is sub-Gaussian, we

have



 



2.2

Ele*| zexp(4 ad | (77)

2m



 



Multiplying both sides of (77) by exp(-4 ) for s€ (0,1), we find that



Deni



-Aa?

< exp Ooms



A292

etA- 25m



 



E



 



 



(-s+0). (78)



Next, we take integration with respect to A. Since (78) is valid for any A € R, by using Fubini’s theorem, we exchange the

order of expectation and integration, leading to



 



 



 



E | exy (2]]< ! forO<s<1 (79)



P 202 l-s ,

By defining A = 5%, we conclude the proof. oO

Lemma E4. ConsiderLp,,,, (wy), Lym (wy), Lp, gm (tH), Lym (u) andtt gu) defined by (1), (2), (6), (7) and (10), respectively.



Assume that the loss function €(.,-) is bounded on the interval [0, , and hence it is sub-Gaussian with parameter

=(b-a)/2. For Agny, Atsk S 1/207, and data-free priors we have



AtaM(Lp,,. (W)-L,m (W))? 1

Ep,,Ep, Eope 4 (80)

1:N 2) -n!TLN 1- 2A tke

2

AgavN| Lem OW LN Eu) 1

Ep, E Ege <————_,, 81

Pry P2M ina P 1-2Agnyo? (1)

and also

Atg.M(Lp,,. (W)-L wm) 1

Ep, Ep, Egpe 7 ——— (82)

in PZM ity ~ Fin2hao

2

AeneN| Ley U)- EDN LO 1

Ep, Ep, . Ege mz; < —___.. (83)

1:N ZNNITLN /7 _ 2 Agno"



Proof. We recall that since the prior is independent of the data, by interchanging the order of expectations over

PrP ZM Tix and priors To show (80), and (82), we note that Py, ZM is the marginal distribution of P7,,,P ZM Tuy" Since

the priors are data-free, we have



AraM (Lp), (W)-Lzm (W))?



AtskM(Lp 7, (W)-L mu (W))?

Egpe i = Ep . aT 4;



Epp, Ee 2M iti 12M Egpe (84)



pie z, 7, WIL zu (Ww)

f .



= = EgpEp, me (85)

PAC-Bayes Bounds for Meta- Learning



 



Next, we set A = Lexis (W) —Lzm(W), and m = M in Lemma E2, and also Lemma E3, for Aq, = x we respectively



conclude that



Ep ual eM Cra; W)-hgM mr = 1- Ta? , (86)

Ep uli eo eMCrai, Wit zal’ <1 __ , (87)

V1-2Arao?

where by averaging both sides of (86) and (87) over T;, from (86) and (87), we find that

EopEe, eM zr, WOE mr =TL Toa? ” (88)

EyeE?, obaeMLezi7, Wi-Lzu wy? 1 (89)



~ S/T 2A go”



Inserting the right hand-sides of (88) and (89) into (85), we conclude (80), and (82).



Similarly, to show To show (81), and (83), we use the fact that Lem (U) = Ep ym (eM (U)]. Using the fact that prior is



data-free, by setting A = Ep (Lom (W)] - el pu (U), and m = Nin Lemma F2, and also Lemma £3, for Agny = sit



TZM

we respectively conclude that



 



 



2

AgnyN| Ep eM U- rN Uy «) 1

EgEp, Ep, @ Ta 4 aE} <—, (90)

uN ZM Tn 1-2Agnvo

2

AewN|Ep (fy, WI-g ON, Le «)

EgEp, Ep, e (ta 2 Soe aw} (91)

1:N 2M IT /T _ 2AEnwO®

concluding (81), and (83). Oo



Lemma E5. Let Xj,...,X, be i.i.d random variables, and f : & — [0,1] be a bounded function. For all n > 8, we have



E eM Ei FXOIBYFCO| <2/n. (92)



Proof. See Theorem 1 of (Maurer, 2004), then for n = 8, the right hand side of (?)Eq. (5)|Maurer is smaller than /n. O

Lemma E6. Let Xj,..., Xn be i.i.d random variables. For the given function f : 2 — [0,1], we have

E| e?Prle Le SOMIELCON] <1 (93)



where Dy(al|b) = ya—log(1 — b+ be”).



Proof. See Equation (18) of (McAllester, 2013). For completeness, we repeat it again. Since for a€ [0,1] andy € R, we

have e’ < 1-a+a-e’, we conclude e# Lif(X) <1 — 45) f (Xp) + eY 4D; F(X), by taking expectations from both sides,

we find that E [er Li feo] <1-E [FXO] +evE [f(X)]. Taking logarithm from both sides leads to



E [em Ei Feo toe-BLfc0] +e EL/20))] <1 (94)



Now, since X;s are independent



 



 



an

Epx,, era FADE OD)] =Epy, |] er (a Li f SIMELPO) (95)

, ~ [i=l

= Ly, FX)

= ][ Ep, [eer Ei FODIBICD))) (96)

i=l

an

= || Ep, [esd Antes RiP Corer BLP OD] <1, (97)

i=l



where the equality in (97) and the last inequality follow from the definition of Dy and (94), respectively. Oo

PAC-Bayes Bounds for Meta- Learning



 



Lemma R7. LetD,(al|B) =ya-log(1—b+ be’). ForA>0.5 andCeR, ifD_1 (al|b) <C, then



at+aAc

<-_T



bs .

1

1-3



(98)



Proof. See Lemma 2 of (McAllester, 2013). Oo



As mentioned before, to find PAC-Bayes bounds, usually we have four steps, namely choosing a suitable convex function,

applying Jensen's, change of measure and Markov’s inequalities. For the most PAC-Bayesian proofs, Donsker-Varadhan’s

inequality is used as the change of measure inequality:



Lemma E8. For any measurable function ((.), and two distributions P and Q, we have



Egl@(X)] < D(QIIP) + log(Ep [e?™}). (99)

